Gamma-ray Flares of Flat Spectrum Radio Quasars: A statistical view

Based on a 10 years sample of gamma-ray flares of FSRQs collected with FERMI and AGILE, I report on this proceeding the advance on a statistical study of variability for a sample of more than 300 FSRQs. I will focus on waiting time between flares (defined as the time intervals between consecutive activity peaks (Pacciani 2022). The investigation revealed that gamma-ray activity can be modeled with overlapping bursts of flares, with flares uniformly distributed within each burst, and a typical burst rate of 0.6 y$^{-1}$. Moreover, a statistically relevant fast component with timescale of order of days is revealed. From these results, constraints on flares emission mechanisms were derived. I also discuss the preliminary results on an investigation of flares luminosity and duration in gamma-rays. A Simple fitting model is shown, correlating peak luminosity and duration of gamma-ray flares (paper in preparation).

==> instructions.txt <==
Dear Author,

Here are a few suggestions, in order to make an Editor's life easier.


Authors should always double-check warning messages.  

--Bibliography-- We warmly suggest to use mem_demo_bib.tex as a template for your proceedings. In order to properly compile this version you need to construct a bibliography file, exporting citations from ADS, e.g. bonifacio.bib. This will automatically produce the bibliography in the correct format with the A&A style. 
In case this is not suitable for you, you can make the bibliography yourself. Note that this should be done with the bibliography style shown in mem_demo.tex. No other bibliography format will be accepted.

--Figures-- Figures may be in several formats, e.g. EPS, JPEG, PNG, PDF. However, the only accepted PDF files are original adobe acrobat PDF. Conversion from other formats to PDF - through the use of either unix-commands or software available on the web - should be avoided.

For any questions/comments please contact me (giuliana.fiorentino@inaf.it) and/or the Memorie della SAIt editorial board (memsait.editorialboard@inaf.it).

Thanks you in advance for your collaboration,

Giuliana Fiorentino
Editor in Chief


